Milliarcsecond Localisation of the Hyperactive Repeating FRB 20220912A

We present very-long-baseline interferometry (VLBI) observations of the hyperactive repeating FRB 20220912A using the European VLBI Network (EVN) with an EVN-Lite setup. We detected 150 bursts from FRB 20220912A over two observing epochs in October 2022. Combining the data of these bursts allows us to localise FRB 20220912A to a precision of a few milliarcseconds, corresponding to a transverse scale of less than 10 pc at the distance of the source. The precision of this localisation shows that FRB 20220912A lies closer to the centre of its host galaxy than previously found, although still significantly offset from the host galaxy's nucleus. On arcsecond scales, FRB 20220912A is coincident with a persistent continuum radio source known from archival observations, however, we find no compact persistent emission on milliarcsecond scales. The persistent radio emission is thus likely to be from star-formation in the host galaxy. This is in contrast to some other active FRBs, such as FRB 20121102A and FRB 20190520B.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
